Semi-Supervised Learning for Anomaly Traffic Detection via Bidirectional Normalizing Flows

With the rapid development of the Internet, various types of anomaly traffic are threatening network security. We consider the problem of anomaly network traffic detection and propose a three-stage anomaly detection framework using only normal traffic. Our framework can generate pseudo anomaly samples without prior knowledge of anomalies to achieve the detection of anomaly data. Firstly, we employ a reconstruction method to learn the deep representation of normal samples. Secondly, these representations are normalized to a standard normal distribution using a bidirectional flow module. To simulate anomaly samples, we add noises to the normalized representations which are then passed through the generation direction of the bidirectional flow module. Finally, a simple classifier is trained to differentiate the normal samples and pseudo anomaly samples in the latent space. During inference, our framework requires only two modules to detect anomalous samples, leading to a considerable reduction in model size. According to the experiments, our method achieves the state of-the-art results on the common benchmarking datasets of anomaly network traffic detection. The code is given in the https://github.com/ZxuanDang/ATD-via-Flows.git

==> readme.txt <==
Example.tex是用来编写论文主体的。

ICAIIT.sty定义了论文格式，可以在40-59行可以调整Abstract和Keywords之间的顺序和间距，24-29行可以调整Abstract和Keywords的字体大小。

example.bib用来存放论文中需要引用的条目。

article.cls定义了编译论文时需要用到的命令。

ICIIT.png是在事例里引用的图片。
